Reinforcement Learning-based Approach for Vehicle-to-Building Charging with Heterogeneous Agents and Long Term Rewards

Strategic aggregation of electric vehicle batteries as energy reservoirs can optimize power grid demand, benefiting smart and connected communities, especially large office buildings that offer workplace charging. This involves optimizing charging and discharging to reduce peak energy costs and net peak demand, monitored over extended periods (e.g., a month), which involves making sequential decisions under uncertainty and delayed and sparse rewards, a continuous action space, and the complexity of ensuring generalization across diverse conditions. Existing algorithmic approaches, e.g., heuristic-based strategies, fall short in addressing real-time decision-making under dynamic conditions, and traditional reinforcement learning (RL) models struggle with large state-action spaces, multi-agent settings, and the need for long-term reward optimization. To address these challenges, we introduce a novel RL framework that combines the Deep Deterministic Policy Gradient approach (DDPG) with action masking and efficient MILP-driven policy guidance. Our approach balances the exploration of continuous action spaces to meet user charging demands. Using real-world data from a major electric vehicle manufacturer, we show that our approach comprehensively outperforms many well-established baselines and several scalable heuristic approaches, achieving significant cost savings while meeting all charging requirements. Our results show that the proposed approach is one of the first scalable and general approaches to solving the V2B energy management challenge.

==> results/ablation_study/10_11_cluster_500_results.csv <==
,policy,demand_charge_cost_usd,demand_charge_cost_usd_std,total_bill_usd,total_bill_usd_std,miss_soc,miss_soc_std,month
0,RL,1177.47,31.61,6223.4,31.86,0.0,0.0,MAY2023
1,RL,1383.23,171.75,6895.8,174.11,0.39,1.66,JUN2023
2,RL,1426.85,49.67,7392.45,53.42,0.0,0.0,JUL2023


==> results/ablation_study/10_11_cluster_60_results.csv <==
,policy,demand_charge_cost_usd,demand_charge_cost_usd_std,total_bill_usd,total_bill_usd_std,miss_soc,miss_soc_std,month
0,RL,1179.45,27.77,6225.08,28.07,0.0,0.0,MAY2023
1,RL,1361.27,160.13,6875.12,162.02,0.39,1.66,JUN2023
2,RL,1428.99,54.96,7394.59,58.48,0.0,0.0,JUL2023


==> results/ablation_study/10_11_feature_100_results.csv <==
,policy,demand_charge_cost_usd,demand_charge_cost_usd_std,total_bill_usd,total_bill_usd_std,miss_soc,miss_soc_std,month
0,RL,1181.8,37.63,6230.39,36.38,0.0,0.0,MAY2023
1,RL,1454.48,166.5,6968.64,168.26,0.39,1.66,JUN2023
2,RL,1427.05,54.51,7395.07,58.12,0.0,0.0,JUL2023


==> results/ablation_study/ablation_study_00_pred_10_8.csv <==
,Policy,MAY,JUN,JUL,Total,MAY_std,JUN_std,JUL_std
0,RL_E,6464.49,7033.71,7631.95,21130.15,141.99,131.09,92.42


==> results/ablation_study/ablation_study_05_pred_10_8.csv <==
,Policy,MAY,JUN,JUL,Total,MAY_std,JUN_std,JUL_std
0,RL_E50%,6431.1,6983.65,7647.99,21062.739999999998,91.73,96.57,86.36


==> results/ablation_study/ablation_study_no_MILP_10_8.csv <==
,Policy,MAY,JUN,JUL,Total,MAY_std,JUN_std,JUL_std
0,RL_P,6240.23,6909.8,8006.93,21156.96,59.86,87.44,175.3


==> results/ablation_study/ablation_study_no_action_10_8.csv <==
,Policy,MAY,JUN,JUL,Total,MAY_std,JUN_std,JUL_std
0,RL_A,6377.01,7174.84,7721.81,21273.66,117.93,138.77,103.63


==> results/ablation_study/random_action_mask_results.csv <==
,policy,demand_charge_cost_usd,demand_charge_cost_usd_std,total_bill_usd,total_bill_usd_std,miss_soc,miss_soc_std,month
0,RL,1485.58,89.79,6532.59,92.17,0.0,0.0,MAY2023
1,RL,1738.74,113.59,7250.97,116.19,0.39,1.66,JUN2023
2,RL,1875.69,98.75,7843.72,102.05,0.0,0.0,JUL2023


==> results/all_demand_charge_mean_std_peak_shave.csv <==
index,month,Charge First EDF,Charge First LLF,Fast Charge,MILP,RL,Trickle,Trickle EDF,Trickle LLF,Charge First EDF STD,Charge First LLF STD,Fast Charge STD,MILP STD,RL STD,Trickle STD,Trickle EDF STD,Trickle LLF STD
0,5,6.544996606139457,8.250273296304458,-57.09226894455538,52.410596687826455,31.69492894949094,-79.7666271921573,-72.61154367533308,-56.658659335133606,-33.43971342384696,-33.54890165872289,-46.4011596239046,-45.639043904646456,-27.759839833198345,-39.057813257379145,-53.66722913506039,-62.14050018590771
1,6,11.22965941862484,17.438939343237838,-113.72576402765117,146.99855818076088,26.613646522236277,-94.8823094006086,-59.26703124113706,-59.24991640889302,-49.48739537179485,-42.83371967714833,-69.993413941781,58.82519925701759,61.8807432109161, -45.771436621770434,-53.32208075449228,-73.42220817542982
2,7,-8.511041220644579,-6.278862375056251,-151.2979158841732,19.09737979946115,-1.7224069758853056,-115.53627132650296,-64.89874445285966,-42.11670122451707,-23.56717120111412,-21.303691760592024,-85.2670469611853,-31.52704013197489,-46.06991372402497,-36.01156551911118,-29.61690197583989,-39.95716147035162
3,8,67.48853900834163,67.85611389553763,-40.80531689667338,194.64583804594272,140.31165938605858,-67.14393137176486,-39.40755651834861,-33.91389804549638,-41.032217264875904,-40.66226489665583,-41.95759350476893,-57.874441061403054,-96.60173202904036,-33.77170618077527,-41.06308403406169,-39.81077541849962
4,9,-33.37440538458446,-27.998378851041597,-155.10109760241798,24.80630367628302,13.141782655183988,-146.09020699393278,-108.52523658108063,-70.94019776988205,-34.372081399290835,-27.73987418728099,-73.36046989427982,-30.962238701031826,-14.014904494604496,-37.55904755226037,-38.328342982778416,-41.83240762606821
5,10,-11.993462065277754,-6.509136206671392,-76.01624871955264,94.54982993962987,39.836055727732,-108.61067203249826,-84.21464555483172,-64.6434624153172,-39.613760563509935,-37.87692362676065,-59.02816664819962,-66.71829980038304,-71.70318211711282,-47.92664397703656,-51.584560205257375,-40.73949267369861
6,11,70.71657037986496,71.14135398268954,-70.78575338096958,120.47861853004213,92.61694037368989,-96.06418877235436,-62.83157327505303,-50.085171966788565,-37.698505447481,-37.30882393536592,-71.97048779906213,-52.44039910225442,-66.9050361267908,-36.44167224785557,-36.583602680269095,-37.67607365774649
7,12,-91.87160261338607,-77.20593816452967,-473.46285747887873,103.89191502419982,-59.23475010556418,-208.77261953914865,-172.0902485377546,-160.17094137174652,-81.33490924809969,-91.9880848469017,-138.26131350685716,-48.57600428183866,-151.80858180051553,-53.41582079334074,-81.73358435095587,-126.26406072511313
8,13,-65.92998527102944,-72.42685878934114,-140.31677845989313,77.9334394962323,-61.20923017345538,-133.1500486902909,-99.53503614889372,-96.6322010572453,-67.91373138641289,-82.94284360071775,-76.03038203867305,-58.82441636612363,-77.22580402161638,-48.93038301801534,-58.02475114732131,-76.02998842099923

==> results/all_months_total_bill_mean_std.csv <==
index,month,Charge First EDF,Charge First LLF,Fast Charge,MILP,RL,Trickle,Trickle EDF,Trickle LLF,Building Only STD,Charge First EDF STD,Charge First LLF STD,Fast Charge STD,MILP STD,RL STD,Trickle STD,Trickle EDF STD,Trickle LLF STD
0,5,6247.561854889459,6245.871224705748,6308.670446751307,6201.052930018628,6222.622191098071,6333.795908081932,6326.640824565107,6310.687940224909,16.56484589696575,33.61750310698146,32.07564449569963,49.75854104340853,50.276145330730635,25.786779566457913,44.01651267732983,58.12914510185055,66.52129449915705
1,6,6849.624937641767,6843.443182961388,6968.591897674562,6713.3291061270575,6837.01,6955.625402715647,6920.0101245561755,6919.993009723931,21.559591012615154,47.843329132153286,42.16423501308553,72.10312690727338,60.63029570299124,125.14,46.29048723776524,56.431056191882504,75.42251391690516
2,7,7399.015083701042,7396.782903504986,7537.330583783107,7371.037277420982,7392.228875395347,7505.999800217131,7455.362273343489,7432.580230115145,16.905407221718114,27.912822807485828,26.501119613311,82.88221451206907,39.702557154259324,50.63632525275199,37.021278338474325,33.55813770090799,34.16967528260254
3,8,9436.139369144048,9435.771794256852,9541.6850941914,9308.91302806544,9363.317115293275,9570.759090344138,9543.02271549072,9537.52905701787,37.317658917338136,46.757613435897056,46.974795583643726,61.37117926869111,51.387535827386955,81.07766192817833,53.13779752713252,53.57987380381312,51.467550588567796
4,9,7289.452383841841,7284.053443090786,7403.608699843516,7231.008239734322,7243.046427945179,7402.08941200322,7364.524441590369,7326.9394027791695,10.454360273931865,47.743624911265925,41.174658776654724,80.74859489394579,35.825771194130645,24.23953791149961,47.36399038298756,47.950902048978996,47.55893722950877
5,10,7747.57293213158,7742.081227051391,7804.03610221982,7640.636905747753,7696.2924304764565,7844.1076810900795,7819.711654612413,7800.1404714729,27.72976082114365,48.631495177223165,48.03303888540266,69.03481415001366,66.0411096715739,70.9800051579911,59.60864980047579,57.21923291334338,48.17831310620554
6,11,6676.299378033672,6675.860581500506,6813.037898855974,6625.893893725059,6654.888784924521,6842.918254832691,6809.68563933539,6796.939238027125,27.96112408689878,31.43183084479888,31.791968887565563,69.72472420002397,42.40406777272047,60.74648347759476,44.20260588564649,42.210884007607476,45.63537266428184
7,12,6276.551942662818,6261.825393160378,6646.8877019812735,6079.849578081202,6243.67,6393.123800357487,6356.441429356093,6344.522122190085,19.764297393430112,87.33140391000818,98.99141948203393,143.8801360498601,54.1269537520524,157.78,59.801302136525585,87.50469518723432,131.75187187052657
8,13,6639.855313274664,6646.341212361418,6706.403293061249,6495.137184662499,6634.995224839904,6706.843957772135,6673.228945230738,6670.32611013909,24.07646375931707,69.22218061604036,80.79918148477547,77.07118001659492,55.36619013958619,80.35409347150015,52.62709469209321,59.58836379623488,79.42854538705176


==> results/all_training_metrics.csv <==
index,month,Charge First EDF Mean,Charge First LLF Mean,Fast Charge Mean,RL Mean,Trickle Mean,Trickle EDF Mean,Trickle LLF Mean,Charge First EDF STD,Charge First LLF STD,Fast Charge STD,RL STD,Trickle STD,Trickle EDF STD,Trickle LLF STD
5,5,0.0068428963846208744,0.006454337428081551,0.017929380919039808,0.0031948215817255675,0.021475306104946593,0.01975035044799771,0.016843811280389472,0.007798323461327246,0.007776357383078371,0.010853532814649286,0.005381932885461219,0.009034004984499806,0.010936747451723747,0.010763147997190414
4,6,0.018365085663662246,0.017612076274871487,0.03366746127737485,0.019763560458570625,0.03425370990107072,0.03019131390847653,0.03033692621149179,0.009891681648288441,0.009223083040519551,0.012513744519207042,0.023825628527623162,0.01096723484869404,0.011624550390457858,0.0129223457071798
3,7,0.003805441072359283,0.003282955226341353,0.020152890973783637,0.0014914964071646188,0.016955384759502024,0.011815406489492187,0.008268164684701167,0.006169718010847084,0.005557022838231157,0.010197128324725024,0.0027002825765574416,0.0072572897318345575,0.006741053360075731,0.006828636561445544
0,8,0.012288397741669172,0.012248844451982373,0.023868174886310843,0.005785028540723053,0.026946268377970744,0.02322223229914561,0.022573665547998927,0.006373699222841563,0.0064089810682263285,0.009376846618240006,0.009434892495898744,0.008993971986665706,0.008982410670277784,0.008808173660102926
8,9,0.009416899507103236,0.008291671311407473,0.022046881128537314,0.002002406066544187,0.02476725585728824,0.019555966992863286,0.013915051073992582,0.007311032928383299,0.006382412522824511,0.007358969739025759,0.0026484383387154406,0.006329681994496168,0.005983616487741286,0.0062613035490318115
7,10,0.013813130778629482,0.0129066932533266,0.021133698550282073,0.007307415893351228,0.028669040528883756,0.02522167974478914,0.02299368064429446,0.007392453398099061,0.007415180305786974,0.010445408105636959,0.007724056653456981,0.009300451727793603,0.008775488297495535,0.008641516022607713
6,11,0.010744238212843992,0.010671049285358086,0.030617067956281947,0.0046892553952307915,0.033678778810051914,0.028298728098860627,0.026477747003655787,0.007492360029202547,0.00754069181704979,0.010537669609982677,0.005675216073735319,0.010009980147260674,0.008753206805594398,0.009037000304770624
1,12,0.03589574773770279,0.03139065169341019,0.09254611797581838,0.049551836992660414,0.055197555596423906,0.05002054221637453,0.044056778284763384,0.009435068185199553,0.007889191467973476,0.024496373260863458,0.01996321864569224,0.00853559395853637,0.01397913944345565,0.015896045505693
2,13,0.020779591217488423,0.020690809117827648,0.032269356217814994,0.020672271901930255,0.03153188057906357,0.026591560019655257,0.024239041361414564,0.010463948721417005,0.011082347097983287,0.012600064564611442,0.01679215704598041,0.012110954772120153,0.011403727207878361,0.011828853661119607


==> results/building_dow_box.csv <==
index,mean,std
0,225.597808473516,37.486513805161714
1,199.48373661531156,31.977619677946425
2,214.17765665447337,32.37649252180038
3,209.97297403732696,34.665964174018775
4,188.96515866686136,31.528616382174715

==> results/car_arrival_hours.csv <==
ahour,count
6,1
7,3340
8,10030
9,42793
10,20956
11,11869
12,14599
13,15712
14,7730
15,2832
16,1335
17,403
18,909
19,667
20,47

==> results/car_arrival_per_dow.csv <==
index,dow,mean,std
0,0,12.66,4.52
1,1,11.44,4.29
2,2,12.95,4.68
3,3,11.73,4.34
4,4,12.82,4.66


==> results/car_arrival_soc.csv <==
index,Value,Count
43,12.0,1
40,15.0,4
42,16.0,3
39,17.0,10
37,18.0,20
35,19.0,34
33,20.0,63
31,21.0,120
29,22.0,172
27,23.0,293
25,24.0,451
23,25.0,784
21,26.0,1205
19,27.0,1691
17,28.0,2442
15,29.0,3176
13,30.0,4231
11,31.0,5291
9,32.0,6709
7,33.0,7609
6,34.0,8573
4,35.0,9461
0,36.0,10249
2,37.0,10100
1,38.0,10149
3,39.0,9548
5,40.0,8607
8,41.0,7506
10,42.0,6324
12,43.0,5062
14,44.0,3962
16,45.0,3001
18,46.0,2265
20,47.0,1474
22,48.0,1038
24,49.0,627
26,50.0,404
28,51.0,259
30,52.0,138
32,53.0,78
34,54.0,41
36,55.0,25
38,56.0,18
41,57.0,3
44,59.0,1
45,60.0,1


==> results/car_departure_hours.csv <==
dhour,count
9,180
10,1389
11,2726
12,7339
13,19512
14,25132
15,26390
16,30465
17,14091
18,3233
19,811
20,601
21,692
22,497
23,165


==> results/car_departure_soc.csv <==
index,Value,Count
47,26.0,1
48,27.0,1
44,28.0,7
43,29.0,10
40,30.0,22
37,31.0,46
35,32.0,81
33,33.0,152
31,34.0,212
29,35.0,334
27,36.0,599
25,37.0,793
23,38.0,1330
21,39.0,1773
18,40.0,2458
16,41.0,3184
14,42.0,4152
12,43.0,5059
10,44.0,6120
8,45.0,6967
6,46.0,7870
4,47.0,8376
2,48.0,8964
1,49.0,9021
0,50.0,9122
3,51.0,8565
5,52.0,7998
7,53.0,7243
9,54.0,6561
11,55.0,5578
13,56.0,4779
15,57.0,3938
17,58.0,3148
19,59.0,2426
20,60.0,1908
22,61.0,1354
24,62.0,1081
26,63.0,679
28,64.0,489
30,65.0,316
32,66.0,200
34,67.0,139
36,68.0,67
38,69.0,33
39,70.0,31
41,71.0,17
42,72.0,13
45,73.0,3
46,74.0,3


==> results/grid_prices.csv <==
hour,price
0,0.11271
1,0.11271
2,0.11271
3,0.11271
4,0.11271
5,0.11271
5.1,0.1466
6,0.1466
7,0.1466
8,0.1466
9,0.1466
10,0.1466
11,0.1466
12,0.1466
13,0.1466
14,0.1466
15,0.1466
16,0.1466
17,0.1466
18,0.1466
19,0.1466
20,0.1466
21,0.1466
21.9,0.1466
22,0.11271
23,0.11271

==> results/latex_training_data_metrics_table.csv <==
policy,MAY,JUN,JUL,AUG,SEP,OCT,NOV,DEC,JAN
Charge First EDF,0.6842896384620875,1.8365085663662246,0.3805441072359283,1.2288397741669173,0.9416899507103236,1.381313077862948,1.0744238212843993,3.5895747737702792,2.0779591217488425
Charge First LLF,0.6454337428081551,1.7612076274871487,0.3282955226341353,1.2248844451982372,0.8291671311407474,1.29066932533266,1.0671049285358087,3.139065169341019,2.069080911782765
Fast Charge,1.7929380919039808,3.3667461277374846,2.0152890973783637,2.3868174886310842,2.2046881128537312,2.1133698550282074,3.061706795628195,9.254611797581838,3.2269356217814993
RL,0.31948215817255676,1.9763560458570626,0.1491496407164619,0.5785028540723053,0.20024060665441867,0.7307415893351228,0.46892553952307914,2.625,2.0672271901930257
Trickle,2.1475306104946594,3.425370990107072,1.6955384759502024,2.6946268377970743,2.4767255857288237,2.866904052888376,3.3678778810051915,5.51975555964239,3.153188057906357
Trickle EDF,1.975035044799771,3.019131390847653,1.1815406489492186,2.322223229914561,1.9555966992863285,2.522167974478914,2.8298728098860626,5.002054221637453,2.659156001965526
Trickle LLF,1.6843811280389471,3.033692621149179,0.8268164684701167,2.257366554799893,1.3915051073992581,2.299368064429446,2.6477747003655785,4.405677828476338,2.4239041361414566


==> results/random_action_mask_results.csv <==
,policy,demand_charge_cost_usd,demand_charge_cost_usd_std,total_bill_usd,total_bill_usd_std,miss_soc,miss_soc_std,month
0,RL,1485.58,89.79,6532.59,92.17,0.0,0.0,MAY2023
1,RL,1738.74,113.59,7250.97,116.19,0.39,1.66,JUN2023
2,RL,1875.69,98.75,7843.72,102.05,0.0,0.0,JUL2023


==> results/test_set_building_metadata.csv <==
x,month,mean,std
0,5,131.9272726161373,7.81124372
1,6,140.90060004729426,1.0171069
2,7,148.0171248504541,0.81862539
3,8,221.42038369666838,1.80723604
4,9,146.27252174302475,0.58347717
5,10,185.0336481437684,1.40205053
6,11,153.3951381035396,11.8524274
7,12,128.8199527952265,13.63111908
8,1,138.70009404830523,1.85036932

==> results/test_set_car_arrival_metadata.csv <==
x,month,mean,std
0,5,9.34621212121212,2.1901255170870804
1,6,11.387301587301588,2.5353727599874616
2,7,10.88,2.4530146896332066
3,8,6.865942028985507,1.968607742374654
4,9,14.970833333333333,2.906949937162638
5,10,14.526984126984127,2.907370948085517
6,11,9.640350877192983,2.302905722566974
7,12,20.37238095238095,3.3546915269244835
8,1,13.551304347826086,2.735905894730312


==> results/training_data_arrival_distribution.csv <==
index,ahour,soc
0,8,33.0
2,9,25.0
3,9,31.0
4,9,37.0
5,9,30.0
6,9,36.0
7,9,38.0
8,9,34.0
9,9,40.0
10,10,46.0
11,10,35.0
12,10,41.0
13,10,33.0
14,11,32.0
15,11,38.0
16,12,33.0
17,12,35.0
18,12,47.0
19,12,41.0
20,12,38.0
21,14,41.0
22,15,39.0
23,15,36.0
27,8,34.0
28,9,32.0
29,10,38.0
30,9,42.0
32,9,35.0
34,10,49.0
37,12,28.0
38,12,43.0
40,13,38.0
41,13,37.0
42,13,29.0
43,15,44.0
44,15,38.0
45,8,35.0
46,8,27.0
48,9,33.0
50,9,21.0
56,10,43.0
57,10,45.0
58,10,34.0
60,12,37.0
64,14,35.0
65,14,38.0
66,16,43.0
67,16,36.0
68,8,26.0
69,8,32.0
70,8,30.0
73,9,45.0
78,10,37.0
80,11,48.0
81,11,34.0
82,11,41.0
87,14,46.0
88,7,26.0
94,10,39.0
95,10,29.0
96,11,31.0
98,12,48.0
99,13,32.0
100,14,44.0
101,15,35.0
103,7,33.0
104,8,37.0
105,8,42.0
110,9,29.0
111,10,32.0
112,11,42.0
113,11,39.0
116,12,32.0
117,13,47.0
118,13,43.0
128,8,22.0
129,9,28.0
134,9,26.0
136,9,27.0
137,10,30.0
144,13,34.0
145,13,41.0
147,14,45.0
148,8,39.0
155,10,26.0
160,10,28.0
161,10,25.0
163,12,46.0
164,12,42.0
165,12,36.0
166,12,45.0
169,14,36.0
170,14,40.0
173,9,39.0
174,9,41.0
181,11,28.0
182,10,27.0
183,10,36.0
184,10,44.0
185,11,46.0
189,13,45.0
191,13,44.0
193,13,42.0
194,14,39.0
195,7,27.0
202,10,42.0
205,11,33.0
206,11,30.0
207,12,44.0
209,13,40.0
210,14,33.0
212,16,37.0
223,12,34.0
224,13,33.0
227,14,32.0
228,15,31.0
239,9,24.0
243,9,44.0
248,11,44.0
254,15,30.0
255,15,45.0
267,12,40.0
270,13,39.0
271,13,35.0
274,14,34.0
275,16,32.0
276,18,36.0
285,10,47.0
287,11,37.0
292,13,46.0
295,8,36.0
306,12,39.0
311,13,49.0
312,13,36.0
317,8,29.0
326,9,48.0
330,11,35.0
7,9,43.0
12,11,40.0
14,14,30.0
29,8,28.0
55,11,43.0
62,13,48.0
66,8,40.0
81,10,40.0
88,14,31.0
89,14,37.0
113,10,31.0
114,10,22.0
126,14,42.0
155,18,45.0
157,8,31.0
176,12,49.0
193,11,36.0
196,16,38.0
202,9,51.0
207,10,48.0
210,12,31.0
212,7,28.0
213,7,41.0
227,13,28.0
228,14,43.0
250,11,45.0
253,12,50.0
256,19,34.0
265,10,51.0
274,16,34.0
275,18,37.0
276,7,42.0
277,8,41.0
278,8,38.0
291,11,27.0
311,13,30.0
313,16,33.0
316,8,25.0
21,17,44.0
30,7,29.0
49,13,25.0
53,15,37.0
67,16,41.0
68,8,44.0
75,9,46.0
91,7,35.0
93,7,31.0
113,15,33.0
136,15,42.0
138,15,40.0
139,19,27.0
167,9,23.0
180,12,26.0
183,14,48.0
186,7,38.0
201,12,51.0
204,19,41.0
217,13,54.0
218,13,27.0
238,15,50.0
247,7,50.0
266,7,39.0
277,13,31.0
281,15,26.0
332,9,47.0
339,16,31.0
340,17,45.0
69,7,43.0
70,7,34.0
73,8,24.0
79,9,52.0
85,11,47.0
114,14,26.0
124,10,21.0
169,7,30.0
170,7,37.0
189,16,39.0
190,19,36.0
191,19,28.0
215,7,20.0
287,14,23.0
289,7,36.0
325,14,29.0
326,8,46.0
359,12,23.0
16,18,41.0
36,9,19.0
45,17,34.0
46,18,39.0
60,12,30.0
68,15,47.0
88,7,44.0
124,10,53.0
128,12,55.0
161,12,52.0
248,13,51.0
277,19,31.0
300,15,41.0
326,15,46.0
332,9,50.0
348,8,20.0
367,12,25.0
15,15,43.0
38,7,32.0
64,10,50.0
79,13,26.0
81,14,47.0
84,15,32.0
85,16,35.0
86,18,33.0
128,16,40.0
148,10,24.0
153,13,23.0
156,19,38.0
235,18,43.0
262,8,45.0
321,16,29.0
322,18,31.0
24,16,42.0
34,7,45.0
35,8,43.0
47,11,51.0
69,18,38.0
117,20,42.0
145,8,17.0
164,7,46.0
259,13,24.0
263,18,30.0
342,14,28.0
66,14,53.0
68,17,35.0
88,8,23.0
156,16,30.0
157,18,44.0
338,20,38.0
357,18,40.0
358,19,40.0
170,14,22.0
171,18,32.0
191,15,28.0
227,20,33.0
255,14,25.0
258,15,34.0
342,16,45.0
57,10,52.0
114,8,15.0
124,11,25.0
171,9,53.0
181,19,37.0
192,11,22.0
194,11,50.0
202,16,26.0
217,17,41.0
218,17,42.0
242,16,46.0
338,18,28.0
31,8,47.0
56,9,20.0
131,10,23.0
187,7,23.0
285,14,49.0
299,17,29.0
321,17,32.0
340,19,35.0
342,8,21.0
162,11,29.0
192,20,43.0
232,16,28.0
233,18,35.0
62,12,29.0
106,9,22.0
146,13,21.0
234,14,27.0
280,17,38.0
328,16,44.0
177,7,24.0
212,15,29.0
16,17,46.0
90,19,33.0
163,18,23.0
375,18,29.0
29,7,25.0
34,8,49.0
159,14,24.0
218,16,47.0
296,9,49.0
0,8,19.0
120,12,27.0
203,11,26.0
265,15,23.0
268,7,40.0
101,7,21.0
274,12,53.0
33,9,55.0
48,15,52.0
105,17,43.0
201,12,56.0
295,15,53.0
357,17,40.0
71,18,34.0
72,20,34.0
117,16,25.0
185,11,24.0
294,15,49.0
197,9,18.0
285,17,33.0
320,19,30.0
13,11,49.0
46,19,39.0
176,17,36.0
21,19,46.0
151,20,44.0
153,9,17.0
225,17,30.0
89,19,43.0
109,14,50.0
45,15,25.0
184,19,32.0
141,17,57.0
317,15,51.0
47,13,50.0
95,12,54.0
281,7,49.0
325,18,26.0
349,19,51.0
156,17,47.0
214,18,46.0
269,8,48.0
18,18,52.0
279,8,52.0
23,16,50.0
53,18,48.0
279,17,31.0
107,17,39.0
224,16,27.0
173,11,53.0
265,18,42.0
337,15,48.0
54,10,54.0
163,16,21.0
232,17,50.0
324,12,24.0
199,16,49.0
183,19,42.0
97,18,47.0
143,9,12.0
219,14,51.0
220,17,49.0
52,19,29.0
99,19,47.0
94,8,16.0
139,13,20.0
162,16,48.0
48,17,48.0
111,7,47.0
232,17,37.0
297,15,27.0
85,15,22.0
184,10,20.0
264,13,52.0
297,15,21.0
133,9,15.0
173,19,44.0
39,18,25.0
103,18,27.0
78,11,23.0
206,11,20.0
99,13,22.0
195,18,22.0
24,17,27.0
119,20,40.0
148,11,21.0
194,10,19.0
107,19,25.0
196,7,22.0
38,12,59.0
98,13,18.0
222,14,52.0
55,11,54.0
143,20,32.0
135,9,54.0
218,18,24.0
45,12,20.0
140,8,51.0
170,6,36.0
5,16,22.0
205,13,57.0
230,8,53.0
96,19,48.0
49,13,55.0
112,7,48.0
48,20,41.0
214,18,51.0
113,19,45.0
181,8,50.0
190,11,52.0
161,8,18.0
108,12,21.0
130,19,26.0
167,10,55.0
8,16,51.0
101,19,24.0
107,14,55.0
55,10,60.0
45,20,27.0
60,13,53.0
57,10,56.0
13,7,52.0
60,12,15.0
116,19,49.0
109,12,22.0
112,13,56.0
19,20,37.0
210,7,51.0
165,8,56.0
321,15,20.0
78,14,56.0
94,16,56.0
60,17,51.0
243,14,21.0
208,20,30.0
278,16,52.0
150,18,49.0
306,9,56.0
125,17,24.0
167,20,28.0
60,12,16.0
318,10,18.0
215,20,47.0
307,20,36.0
174,7,18.0
152,20,31.0
107,9,16.0
30,18,50.0
80,19,53.0
117,18,21.0
152,20,39.0
91,19,22.0
327,17,26.0
145,15,54.0
208,11,19.0
138,7,55.0
144,14,19.0
98,16,23.0
192,17,28.0
63,16,24.0
90,14,18.0
114,7,19.0
163,17,25.0
93,14,20.0


==> results/training_data_departure_distribution.csv <==
index,dhour,required_soc_at_depart
0,12,50.0
1,12,49.0
2,12,40.0
3,13,44.0
4,12,52.0
5,12,45.0
6,12,51.0
7,12,53.0
9,12,55.0
10,14,58.0
11,13,45.0
12,13,51.0
13,14,45.0
15,14,50.0
16,14,44.0
17,15,41.0
18,15,52.0
19,14,52.0
20,14,49.0
21,17,56.0
22,17,49.0
23,17,46.0
27,15,50.0
28,12,41.0
29,13,49.0
31,13,42.0
33,12,48.0
34,14,60.0
39,15,48.0
40,16,49.0
42,16,40.0
43,18,59.0
44,18,54.0
45,13,50.0
47,14,47.0
49,14,59.0
50,13,36.0
51,13,46.0
53,14,54.0
55,13,39.0
56,15,51.0
57,15,53.0
58,15,42.0
59,16,51.0
60,16,47.0
62,16,53.0
63,16,48.0
64,17,45.0
65,17,48.0
66,18,53.0
67,20,54.0
70,15,46.0
71,15,44.0
73,15,58.0
75,14,55.0
76,15,49.0
80,16,65.0
82,16,57.0
83,17,60.0
85,17,40.0
88,10,41.0
89,13,47.0
91,13,48.0
93,13,56.0
95,14,41.0
96,16,42.0
98,16,64.0
99,16,43.0
100,17,54.0
102,17,53.0
103,11,48.0
105,11,58.0
106,12,54.0
116,15,37.0
118,16,61.0
119,16,55.0
129,13,41.0
134,13,40.0
135,13,43.0
141,14,53.0
143,15,47.0
145,16,58.0
146,17,52.0
147,17,59.0
148,13,52.0
150,14,43.0
151,13,54.0
153,13,53.0
160,15,39.0
161,15,36.0
163,16,63.0
166,15,56.0
170,18,50.0
174,14,57.0
175,13,38.0
182,14,42.0
183,14,51.0
186,16,50.0
188,16,59.0
192,16,45.0
193,17,57.0
195,11,40.0
196,14,62.0
203,16,56.0
210,17,43.0
211,17,50.0
212,19,48.0
214,14,61.0
223,15,40.0
224,16,44.0
227,17,42.0
228,18,42.0
237,12,43.0
238,12,37.0
239,12,34.0
240,12,39.0
244,12,46.0
246,12,47.0
248,14,56.0
250,15,54.0
254,18,45.0
255,18,60.0
260,14,48.0
266,16,54.0
272,17,58.0
273,17,55.0
275,19,43.0
276,21,47.0
290,16,60.0
292,17,62.0
294,18,51.0
296,14,46.0
307,15,55.0
309,15,57.0
310,15,45.0
312,16,46.0
316,11,51.0
317,11,45.0
326,13,60.0
5,12,59.0
7,12,58.0
33,12,44.0
44,17,44.0
86,17,51.0
88,18,46.0
92,13,61.0
93,13,59.0
98,13,62.0
104,15,43.0
105,17,47.0
108,13,55.0
116,14,63.0
155,22,56.0
161,12,56.0
179,11,46.0
194,16,52.0
202,14,66.0
210,15,38.0
212,11,47.0
213,11,60.0
254,17,63.0
256,22,52.0
265,15,59.0
274,20,45.0
275,22,48.0
276,11,52.0
291,16,37.0
297,13,63.0
313,19,49.0
314,21,55.0
316,11,38.0
317,12,60.0
21,20,58.0
22,20,50.0
47,15,35.0
49,17,37.0
53,18,47.0
67,19,51.0
75,14,65.0
81,14,64.0
88,16,62.0
91,10,50.0
92,11,54.0
93,11,43.0
114,19,45.0
115,10,56.0
116,11,53.0
126,13,57.0
136,18,58.0
139,21,49.0
180,15,32.0
201,16,67.0
204,23,52.0
218,16,38.0
234,18,55.0
238,17,65.0
247,10,62.0
255,14,40.0
281,18,37.0
287,12,42.0
295,16,41.0
303,10,54.0
322,10,51.0
323,11,39.0
330,12,61.0
332,13,58.0
340,19,54.0
0,10,53.0
2,11,42.0
14,14,67.0
24,11,44.0
86,17,61.0
113,17,41.0
114,16,35.0
124,13,33.0
167,18,39.0
189,19,50.0
191,22,43.0
215,10,36.0
237,19,53.0
238,12,63.0
256,18,52.0
268,12,38.0
278,11,41.0
289,10,52.0
312,14,39.0
314,14,38.0
325,17,38.0
338,15,60.0
342,22,53.0
350,12,62.0
366,18,48.0
16,20,59.0
36,12,32.0
45,20,43.0
47,10,49.0
69,19,46.0
88,11,57.0
89,10,43.0
105,16,39.0
124,13,70.0
128,15,66.0
175,12,57.0
233,11,49.0
244,13,37.0
248,15,62.0
277,22,49.0
348,11,33.0
353,13,34.0
370,20,56.0
81,18,57.0
86,22,44.0
156,23,50.0
200,14,68.0
234,18,49.0
279,18,44.0
298,21,48.0
321,19,39.0
322,21,43.0
69,21,50.0
88,17,39.0
117,23,61.0
163,10,48.0
164,10,61.0
232,20,49.0
248,12,33.0
251,15,64.0
259,17,36.0
263,21,42.0
327,9,49.0
35,12,35.0
48,13,64.0
66,16,68.0
68,20,44.0
85,20,51.0
86,11,55.0
110,11,50.0
114,11,59.0
219,19,44.0
244,18,61.0
318,18,62.0
319,11,56.0
337,21,52.0
338,22,57.0
4,12,67.0
170,18,32.0
171,21,44.0
191,18,43.0
276,15,33.0
317,18,41.0
318,10,42.0
319,10,60.0
329,13,66.0
67,17,34.0
114,11,32.0
171,12,73.0
181,23,59.0
202,20,37.0
229,13,65.0
301,10,47.0
338,20,39.0
5,12,65.0
31,15,63.0
164,18,36.0
192,15,34.0
286,21,56.0
299,20,46.0
322,10,44.0
340,22,47.0
342,11,34.0
177,14,37.0
192,23,55.0
233,20,47.0
301,20,52.0
4,12,64.0
15,21,53.0
26,12,36.0
101,23,46.0
146,16,33.0
232,18,38.0
252,16,36.0
307,10,38.0
353,19,47.0
74,14,72.0
239,11,37.0
262,10,34.0
276,18,63.0
293,18,40.0
90,23,44.0
163,22,40.0
209,21,54.0
230,20,55.0
334,19,41.0
375,20,40.0
0,10,57.0
53,22,51.0
68,21,60.0
93,13,35.0
177,19,59.0
195,19,42.0
218,19,58.0
74,22,54.0
265,18,34.0
52,21,46.0
53,10,46.0
84,14,69.0
139,21,59.0
220,19,55.0
221,21,40.0
260,12,31.0
34,12,66.0
87,23,48.0
88,10,55.0
201,16,66.0
314,23,49.0
358,20,48.0
10,14,70.0
94,10,58.0
332,9,55.0
71,21,45.0
117,19,36.0
294,18,64.0
358,20,61.0
75,23,45.0
197,13,31.0
300,19,56.0
318,18,56.0
320,23,41.0
46,22,55.0
21,22,58.0
150,19,57.0
225,19,40.0
231,10,40.0
89,23,54.0
19,15,61.0
102,14,35.0
109,17,64.0
170,10,59.0
141,19,72.0
194,19,52.0
325,22,42.0
349,22,70.0
157,19,38.0
214,20,57.0
327,10,45.0
18,20,64.0
270,14,36.0
23,18,68.0
78,21,51.0
276,10,39.0
117,13,67.0
196,23,56.0
264,21,58.0
213,14,33.0
336,20,53.0
250,11,35.0
106,21,62.0
181,22,50.0
0,10,66.0
199,20,60.0
183,22,63.0
255,17,68.0
323,21,64.0
143,13,26.0
218,16,32.0
156,22,62.0
53,23,58.0
99,22,67.0
136,15,65.0
145,19,61.0
305,22,60.0
50,20,38.0
151,22,45.0
162,19,64.0
27,11,36.0
111,11,63.0
75,17,66.0
251,19,60.0
252,20,42.0
77,17,70.0
85,18,33.0
107,17,35.0
160,22,46.0
161,11,66.0
217,11,62.0
343,9,46.0
219,15,31.0
302,21,57.0
91,17,33.0
94,10,67.0
184,14,34.0
81,23,51.0
62,23,43.0
298,15,30.0
129,22,59.0
297,18,31.0
228,23,60.0
0,13,32.0
103,21,38.0
120,23,42.0
17,16,69.0
116,22,64.0
207,16,70.0
206,16,31.0
199,21,41.0
223,16,71.0
96,10,35.0
119,23,53.0
18,10,64.0
107,23,38.0
118,20,41.0
38,15,67.0
139,16,34.0
98,16,29.0
50,22,38.0
222,17,67.0
22,21,65.0
207,21,61.0
80,23,47.0
135,16,72.0
72,22,41.0
134,23,39.0
80,19,62.0
122,23,40.0
5,20,33.0
121,22,39.0
19,18,65.0
75,19,37.0
214,21,67.0
141,22,61.0
161,14,31.0
19,22,37.0
48,15,68.0
15,19,29.0
130,21,37.0
114,17,32.0
125,15,29.0
115,10,37.0
150,14,73.0
126,9,45.0
21,18,35.0
57,15,69.0
109,10,63.0
13,11,61.0
131,9,50.0
20,22,65.0
60,15,28.0
115,9,44.0
127,9,48.0
151,16,30.0
131,17,30.0
132,9,52.0
139,21,36.0
144,16,74.0
220,9,43.0
55,22,34.0
220,9,61.0
221,9,54.0
226,9,51.0
209,9,60.0
210,9,70.0
165,11,67.0
362,23,57.0
182,9,53.0
262,14,71.0
204,9,47.0
219,9,56.0
133,18,67.0
67,9,66.0
124,20,62.0
304,10,65.0
215,9,57.0
5,10,68.0
68,9,42.0
146,13,68.0
234,9,58.0
240,15,27.0
220,13,69.0
103,13,30.0
284,17,31.0
84,14,32.0
78,20,65.0
283,19,65.0
83,23,64.0
203,18,66.0
12,12,69.0
60,14,28.0
257,23,65.0
318,14,30.0
71,19,63.0
62,9,63.0
161,19,34.0
80,22,68.0
39,17,69.0
253,21,39.0
117,20,30.0
174,9,59.0
54,20,35.0
91,22,33.0
172,9,67.0
188,20,36.0
189,21,63.0
174,9,65.0
150,9,64.0
274,14,29.0
208,13,28.0
330,17,74.0
168,9,41.0
69,23,36.0
68,9,39.0
114,11,30.0
163,19,35.0
241,9,40.0


==> results/weekday_building_hour_peaks_distribution.csv <==
index,power,hour
0,66.40415195800081,15
1,97.52964445326974,14
2,75.25847651364116,16
3,94.07207711988816,15
4,92.0459636096846,12
5,87.65070517128487,10
6,66.41764595473659,12
7,74.90574280317256,11
8,62.14742694670278,16
9,80.99179272010203,14
10,54.47562645016104,16
11,90.9173105484903,11
12,119.55731063034406,14
13,85.4367029369119,15
14,78.16483304038027,12
15,87.25204722531159,11
16,84.26036069095424,15
17,103.51930194997642,14
18,107.092402207122,15
19,101.71658140817648,12
20,138.2147860424502,16
21,143.37796946321856,13
22,107.07133621634,9
23,34.87986776003259,0
24,86.69427532803529,11
25,88.80671234555726,16
26,96.23374977457408,14
27,92.06488552062602,14
28,102.17153408894116,13
29,93.1380964803386,14
30,106.04220307575544,16
31,90.27916462154305,17
32,101.40779203815772,15
33,128.04520325381517,14
34,119.65071247740096,15
35,124.8571002285996,17
36,110.06953065038292,13
37,81.57414739595173,12
38,88.09413117655956,12
39,115.48972233663169,14
40,81.26073931544772,16
41,80.00323005155931,16
42,89.21817986410707,15
43,86.827591454719,12
44,77.06386767864653,15
45,110.21624566456968,11
46,98.06110452594127,11
47,93.27591834370048,12
48,101.17900344693965,13
49,127.97684556633288,16
50,87.85360287489513,16
51,115.40112801531282,15
52,110.22092330217396,13
53,92.97253810386032,13
54,128.07515840764373,11
55,126.99143110641076,12
56,124.93024260472804,15
57,120.60858575757732,13
58,130.18555271443535,16
59,88.91907216789805,15
60,115.48167017259424,12
61,107.09782991027498,11
62,116.5236446610183,14
63,109.16524648692148,16
64,104.59123102103376,12
65,97.73656851543124,12
66,101.37932194565464,12
67,106.02111807173812,12
68,143.81621768069527,16
69,39.78698212719575,15
70,39.136181369374,13
71,65.19743942830503,11
72,93.1346239525202,16
73,64.9976450392855,13
74,63.89413638218157,11
75,57.59870299234804,10
76,128.05582764026414,12
77,139.36144514353558,12
78,142.5472243624383,15
79,150.04850921830422,18
80,103.83384862609807,10
81,104.10475110901956,12
82,130.06419225448772,14
83,150.0819395505844,16
84,145.71759447998468,13
85,145.8820603464902,15
86,146.89843360258718,14
87,131.21970889884733,10
88,144.6081367313717,12
89,148.0189150797965,11
90,150.11539581257895,13
91,120.73574583300017,12
92,115.45933097080372,16
93,160.46435443472564,13
94,225.597808473516,14
95,149.05352327718262,12
96,141.7306870715951,12
97,152.22129333325893,13
98,154.24087656905184,13
99,198.33481367153476,13
100,199.48373661531156,14
101,196.08916485592,14
102,153.22874815196838,14
103,151.025829616509,13
104,157.49080067866203,11
105,173.208723492216,14
106,214.17765665447337,15
107,209.97297403732696,13
108,138.5312938811243,14
109,160.41748995677344,14
110,147.95006842100668,15
111,172.1527172915783,14
112,146.93293872006473,11
113,120.70677861250373,14
114,97.933728412823,15
115,140.6125066096027,13
116,139.57565291058046,14
117,135.2751062781837,14
118,144.85461922225562,15
119,148.0212231812994,16
120,139.55829151417814,15
121,146.9950817716244,16
122,146.96089141545403,14
123,122.7131761278375,15
124,141.52267572753826,16
125,119.69136108989034,13
126,125.93907205456996,14
127,112.29978693599972,17
128,123.88591339200582,14
129,131.13262925802923,14
130,109.19760094612914,15
131,118.55647197573757,16
132,119.69389255606826,12
133,125.95899313489538,12
134,117.5955101322576,14
135,118.56071395904424,16
136,155.38916667470326,15
137,176.29473980528144,15
138,188.96515866686136,14
139,111.15134035970442,15
140,106.99992694849296,15
141,102.10956835861124,14
142,115.44541114575222,14
143,99.34803902135474,15
144,136.4764258625568,13
145,111.2158538662228,17
146,134.3226980555011,17
147,181.6202786488857,15
148,111.0925497500409,14
149,110.22849231295316,15
150,97.10956769645205,15
151,82.07093328041492,14
152,78.95403680047534,14
153,82.54076135460143,11
154,121.72175817890638,13
155,121.78517035466676,18
156,136.35242146492476,16
157,140.645078550563,15
158,138.5746572929824,15
159,130.08428518879984,13
160,121.6767425823719,14
161,123.86230431673664,15
162,114.27307788753372,13
163,78.51276233112904,16
164,108.1154585209776,14
165,149.03472374674587,14
166,135.3895055461995,13
167,135.40916333455704,13
168,116.41912092481677,12
169,97.81487209142296,14
170,88.17063046683327,14
171,93.70860367836492,13
172,82.09032927378898,15
173,58.67831170300054,15
174,87.02681466472357,17
175,92.18819565332524,15
176,91.89281554121736,13
177,101.79778000112825,13
178,90.82060961956768,15
179,108.14152413821732,14
180,108.10601940813828,14
181,119.55597926143022,12
182,101.35431207045444,13
183,97.0162412971106,16
184,97.5297779573221,11
185,100.1280646189874,15
186,99.49197774605706,13
187,107.07609027640754,14
188,104.9490960611304,13
189,93.3001705805419,18
190,98.2127486973976,10
191,84.16600439318253,13
192,101.60251430410152,12
193,107.09369157672766,12
194,58.032057027370136,16
195,58.30497151327904,15
196,66.87291308161798,13
197,43.92849921555727,13
198,36.00484198305593,17

